Streaming Message Interface: High-Performance Distributed Memory Programming on Reconfigurable Hardware

Distributed memory programming is the established paradigm used in high-performance computing (HPC) systems, requiring explicit communication between nodes and devices. When FPGAs are deployed in distributed settings, communication is typically handled either by going through the host machine, sacrificing performance, or by streaming across fixed device-to-device connections, sacrificing flexibility. We present Streaming Message Interface (SMI), a communication model and API that unifies explicit message passing with a hardware-oriented programming model, facilitating minimal-overhead, flexible, and productive inter-FPGA communication. Instead of bulk transmission, messages are streamed across the network during computation, allowing communication to be seamlessly integrated into pipelined designs. We present a high-level synthesis implementation of SMI targeting a dedicated FPGA interconnect, exposing runtime-configurable routing with support for arbitrary network topologies, and implement a set of distributed memory benchmarks. Using SMI, programmers can implement distributed, scalable HPC programs on reconfigurable hardware, without deviating from best practices for hardware design.

==> exp/bandwidth/host_bandwidth.dat <==
#Bandwidth test host based
#KB sent	AVG TIME (usec)	STDDEV	Conf 99 +-	Bandwidth (Gb/s) Bandwwidth NO PCIe (Gb/s)
#0	47	11.9521	3.08	0	0
1	91.14	23.7664	8.67157	0.0837107	0.1506
2	132.94	24.4764	8.93065	0.11478	0.264818
4	144.24	24.8472	9.06592	0.211575	0.642746
8	169.52	25.1215	9.16601	0.360047	1.29862
16	176.12	26.7272	9.75189	0.693109	2.38419
32	189.52	25.7397	9.39155	1.28821	4.30128
64	218.56	76.1898	27.7992	2.23408	6.47932
128	257.42	83.8482	30.5935	3.79365	10.8628
256	335.5	86.2325	31.4634	5.82154	16.388
512	496.06	97.0221	35.4002	7.87455	21.4842
1024	815.58	122.973	44.8688	9.57907	27.8282
2048	1356.96	96.6898	35.2789	11.5147	31.6963
4096	2453.08	184.559	67.3394	12.7391	33.3212
8192	4662.38	313.854	114.515	13.4052	34.3705
16384	9097.3	660.638	241.045	13.7403	34.7661
32768	17941.4	1338.03	488.204	13.9343	34.9824
65536	35650	2704.77	986.881	14.0253	35.0906
131072	71153.8	5598.65	2042.76	14.0541	35.0481
262144	142056	11704.7	4270.66	14.079	35.057

==> exp/bandwidth/smi_bandwidth_1_hops.dat <==
#Bandwidth test. 8 FPGA configuration organized in a bus, randezvous 1024 vuff size 
#1 hop
#KB sent	AVG TIME (usec)	STDDEV	Conf 99 +-	Bandwidth (Gb/s)
0	69.5904	8.23436	4.75045	0.10792
1	69.5904	8.23436	4.75045	0.10792
2	69.3036	8.58998	4.95561	0.216733
4	69.3351	6.90843	3.98551	0.439287
8	70.9969	6.8138	3.93092	0.858009
16	72.3806	8.45672	4.87873	1.68321
32	77.2629	6.55042	3.77897	3.1591
64	49.5531	1.62306	0.93635	9.85128
128	62.991	1.49648	0.86333	15.4994
256	90.2329	1.56424	0.902419	21.6447
512	149.804	0.709023	0.40904	26.075
1024	273.701	0.899786	0.519091	28.5431
2048	515.251	1.0183	0.587464	30.3249
4096	998.697	1.24793	0.719939	31.2907
8192	1965.37	1.10165	0.635549	31.8006
16384	3897.54	1.03778	0.598699	32.0715
32768	7762.71	0.935981	0.539973	32.2052
65536	15492.8	3.27821	1.89122	32.273
131072	30951.1	1.29273	0.745781	32.309
262144	61868.4	1.40361	0.809748	32.3267

==> exp/bandwidth/smi_bandwidth_4_hops.dat <==
#Bandwidth test. 8 FPGAs organized in a bus
#4 hops
#KB sent	AVG TIME (usec)	STDDEV	Conf 99 +-	Bandwidth (Gb/s)
0	63.672	1.8749	1.08164	0.117951
1	63.672	1.8749	1.08164	0.117951
2	64.1099	2.19607	1.26693	0.234291
4	64.0547	1.95191	1.12607	0.475499
8	65.5262	2.27386	1.3118	0.929643
16	67.0012	2.79707	1.61365	1.81835
32	71.2375	2.02739	1.16961	3.4263
64	46.805	1.19723	0.690689	10.4297
128	60.7681	1.69536	0.978064	16.0664
256	90.3513	0.986197	0.568943	21.6164
512	152.326	3.27231	1.88781	25.6432
1024	273.267	5.09498	2.93932	28.5883
2048	514.271	2.30154	1.32777	30.3827
4096	997.746	3.15813	1.82194	31.3205
8192	1964.22	3.96566	2.28781	31.8191
16384	3896.6	2.83448	1.63523	32.0792
32768	7761.41	2.72461	1.57184	32.2106
65536	15490.5	2.83117	1.63332	32.2778
131072	30949.5	3.38539	1.95305	32.3107
262144	61868.5	4.48499	2.58742	32.3266

==> exp/bandwidth/smi_bandwidth_7_hops.dat <==
#Bandwidth test. 8 FPGAs organized in a bus
#7 hops
#KB sent	AVG TIME (usec)	STDDEV	Conf 99 +-	Bandwidth (Gb/s)
0	63.5088	2.45237	1.41479	0.118254
1	63.5088	2.45237	1.41479	0.118254
2	64.2521	2.67577	1.54366	0.233772
4	64.5874	2.34902	1.35516	0.471578
8	65.6676	2.73331	1.57686	0.927641
16	67.814	2.29215	1.32236	1.79656
32	43.9926	8.35234	4.81851	5.54824
64	50.3092	2.68318	1.54794	9.70323
128	64.9552	1.10366	0.636706	15.0307
256	95.4891	1.24016	0.715455	20.4533
512	156.88	2.55027	1.47126	24.8988
1024	278.139	3.19788	1.84487	28.0876
2048	519.842	3.32172	1.91632	30.0571
4096	1002.76	2.35681	1.35965	31.1637
8192	1969.38	2.99907	1.73018	31.7358
16384	3901.34	3.32257	1.91681	32.0402
32768	7766.65	3.58195	2.06645	32.1889
65536	15496.1	2.56375	1.47904	32.2661
131072	30954.7	2.4137	1.39248	32.3052
262144	61872.8	3.49756	2.01776	32.3244

==> exp/broadcast/host_broadcast.dat <==
#Broadcast Host-Based: 8 ranks, the N elements are produced to RAM, copied to host, sent and re-copied to device
#Nsent	AVG TIME (usec)	STDDEV	Conf 99 +-	Bandwidth (Gb/s)	Computation time no PCI-E (usec)	Bandwidth no PCI-E (Gbit\s)
1	101.1	69.5765	56.7652	0	75.3	0
2	93.4	66.9271	54.6037	0	69.6	0
4	99.3	58.2993	47.5645	0	74.9	0
8	106.9	72.6298	59.2563	0	81.5	0
16	115.9	65.2265	53.2162	0	88.7	0
32	134.4	59.0478	48.1752	0	102.6	0
64	170.3	67.5145	55.0829	0	131.9	0
128	246.1	71.5101	58.3428	0	194.7	0
256	179.2	65.6015	53.5222	0.0425747	82.8	0.0921424
512	156.2	79.551	64.9031	0.0976875	87.4	0.174586
1024	227.2	90.3845	73.7418	0.13432	87	0.350777
2048	230.5	90.9706	74.22	0.264795	112.7	0.541572
4096	259.8	101.336	82.6767	0.469863	139.4	0.875684
8192	327	106.17	86.6204	0.746607	161.4	1.51264
16384	430	107.05	87.339	1.13554	252.4	1.93455
32768	699.5	379.063	309.266	1.39609	492.3	1.98367
65536	1066.5	407.904	332.796	1.83134	806.1	2.42293
131072	1517.6	430.975	351.619	2.57397	1160.8	3.36514
262144	2667.3	515.825	420.845	2.92899	2113.5	3.69648
524288	4822.6	550.65	449.258	3.23995	3934.4	3.97138
1048576	9286.1	1628.22	1328.42	3.36524	7713.3	4.05144

==> exp/broadcast/smi_broadcast_bus_4_ranks.dat <==
#Version with new CKs. Consecutive reads=8. 4 Ranks in a bus
#Nsent	AVG TIME (usec)	Stddev	Conf	Bandwidth (Gb/s)
1	21.7028	1.23532	0.712663	0.0013732
2	21.8583	1.50588	0.868749	0.00272687
4	21.536	1.43387	0.827208	0.00553535
8	21.9055	1.84266	1.06304	0.010884
16	22.0325	1.79449	1.03525	0.0216425
32	21.7348	1.51187	0.872206	0.0438778
64	22.1529	1.59851	0.922188	0.0860995
128	22.6373	1.98479	1.14504	0.168513
256	22.6621	1.48362	0.855911	0.336659
512	23.7252	1.5488	0.893509	0.643146
1024	25.5925	1.7607	1.01576	1.19244
2048	29.0917	1.34782	0.777566	2.09803
4096	36.7536	1.65988	0.957593	3.32132
8192	51.841	1.41593	0.816859	4.70941
16384	82.9605	3.50097	2.01973	5.88571
32768	144.106	5.45617	3.14769	6.7767
65536	265.558	9.94322	5.7363	7.3548
131072	507.018	11.4861	6.62641	7.70437
262144	989.106	10.2774	5.92909	7.89855
524288	1954.16	10.0268	5.78452	7.99574
1048576	3883.01	11.741	6.77344	8.04788

==> exp/broadcast/smi_broadcast_bus_8_ranks.dat <==
#Version with new CKs. Consecutive reads=8. 8 Ranks in a bus
#Nsent	AVG TIME (usec)	Stddev	Conf	Bandwidth (Gb/s)
1	22.2843	1.89367	1.09247	0.00133737
2	21.4998	1.69586	0.97835	0.00277233
4	21.7792	2.07137	1.19498	0.00547354
8	22.1763	1.89415	1.09274	0.0107511
16	21.8172	1.76757	1.01972	0.021856
32	21.9123	1.76966	1.02093	0.0435224
64	21.7735	1.63677	0.944263	0.0875995
128	21.9375	1.59317	0.919109	0.173889
256	22.8508	1.51698	0.875155	0.333879
512	23.8856	1.35471	0.781537	0.638828
1024	27.0417	1.62288	0.936249	1.12854
2048	32.4387	1.31516	0.758723	1.88156
4096	43.9044	1.46984	0.847959	2.78037
8192	66.8334	2.37862	1.37224	3.65297
16384	112.708	2.27357	1.31164	4.33225
32768	203.1	2.19917	1.26871	4.80829
65536	385.934	10.3368	5.96335	5.06078
131072	747.287	8.97578	5.17817	5.22724
262144	1471.13	9.79559	5.65113	5.31055
524288	2918.51	12.3271	7.11156	5.35376
1048576	5810.13	8.98015	5.1807	5.37853

==> exp/broadcast/smi_broadcast_torus_4_ranks.dat <==
#Version with new CKs. Consecutive reads=8. 4 Ranks in torus of 8
#Nsent	AVG TIME (usec)	Stddev	Conf	Bandwidth (Gb/s)
1	21.8468	1.79305	1.03442	0.00136415
2	22.1462	2.67665	1.54418	0.00269142
4	21.9616	1.66069	0.95806	0.00542808
8	21.9687	1.8299	1.05568	0.0108526
16	21.7606	1.70502	0.983634	0.0219128
32	21.7371	1.74473	1.00655	0.0438731
64	21.9302	1.54321	0.890288	0.0869738
128	22.5099	2.15836	1.24517	0.169468
256	22.6927	1.36756	0.788953	0.336205
512	23.4663	1.40594	0.811094	0.650241
1024	25.5541	1.68217	0.970456	1.19423
2048	29.2614	1.44934	0.836134	2.08586
4096	37.111	1.86875	1.07809	3.28933
8192	51.9732	1.35519	0.781818	4.69743
16384	82.8133	2.82296	1.62858	5.89617
32768	143.378	3.01724	1.74066	6.8111
65536	265.308	10.2553	5.91636	7.36173
131072	506.417	10.0507	5.79833	7.7135
262144	989.127	11.3688	6.55875	7.89838
524288	1953.86	9.06011	5.22683	7.997
1048576	3882.51	9.94079	5.73489	8.04891

==> exp/broadcast/smi_broadcast_torus_8_ranks.dat <==
#Version with new CKs. Consecutive reads=8. 8 Ranks in torus of 8
#Nsent	AVG TIME (usec)	Stddev	Conf	Bandwidth (Gb/s)
1	22.2843	1.89367	1.09247	0.00133737
2	21.4998	1.69586	0.97835	0.00277233
4	21.7792	2.07137	1.19498	0.00547354
8	22.1763	1.89415	1.09274	0.0107511
16	21.8172	1.76757	1.01972	0.021856
32	21.9123	1.76966	1.02093	0.0435224
64	21.7735	1.63677	0.944263	0.0875995
128	21.9375	1.59317	0.919109	0.173889
256	22.8508	1.51698	0.875155	0.333879
512	23.8856	1.35471	0.781537	0.638828
1024	27.0417	1.62288	0.936249	1.12854
2048	32.4387	1.31516	0.758723	1.88156
4096	43.9044	1.46984	0.847959	2.78037
8192	66.8334	2.37862	1.37224	3.65297
16384	112.708	2.27357	1.31164	4.33225
32768	203.1	2.19917	1.26871	4.80829
65536	385.934	10.3368	5.96335	5.06078
131072	747.287	8.97578	5.17817	5.22724
262144	1471.13	9.79559	5.65113	5.31055
524288	2918.51	12.3271	7.11156	5.35376
1048576	5810.13	8.98015	5.1807	5.37853

==> exp/broadcast/smi_new_broadcast.dat <==
#new version, optimized
#Nsent	AVG TIME (usec)	Stddev	Conf	Bandwidth (Gb/s)
1	21.2135	1.50157	0.866262	0.00140488
2	21.3797	1.76999	1.02112	0.00278791
4	21.374	1.6528	0.953508	0.0055773
8	21.4505	1.67534	0.966515	0.0111148
16	21.3333	2.06326	1.19031	0.0223518
32	21.4043	1.87812	1.0835	0.0445553
64	21.5184	1.66774	0.962129	0.088638
128	21.6025	1.73448	1.00063	0.176586
256	22.0972	2.28909	1.32059	0.345265
512	23.6205	1.87042	1.07906	0.645996
1024	26.4941	1.37693	0.794357	1.15186
2048	32.9736	2.25735	1.30228	1.85103
4096	44.8642	1.49356	0.861643	2.72088
8192	70.187	2.83582	1.636	3.47843
16384	119.35	2.12542	1.22617	4.09117
32768	217.833	3.66801	2.1161	4.48309
65536	415.012	9.70919	5.60128	4.70619
131072	807.339	8.75992	5.05365	4.83842
262144	1591.89	9.62647	5.55356	4.90768
524288	3160.38	9.86817	5.693	4.94402
1048576	6294.77	9.45455	5.45438	4.96444

==> exp/gesummv/data.dat <==
#Execution time in msecs. The designs runs at a very similar frequency
#NxN	Single-Chip	Distributed	Speedup
"2048"	1.51332	0.737	2
"4096"	5.65536	2.766	2
"8192"	22.193	10.8	2
"16384"	88.4186	51.1	1.7


==> exp/gesummv/data_m_fixed.dat <==
#Execution time in msecs. The designs runs at a very similar frequency
#The matrix has size NxM. M is set to 2048 and we let vary N
#M	On Chip	Distributed	Speedup
"4096"	2.895	1.412	2.0
"8192"	5.655	2.766	2.0
"16384"	11.15	5.472	2.0

==> exp/gesummv/data_n_fixed.dat <==
#Execution time in msecs. The designs runs at a very similar frequency
#N is set to 2048 and we let vary M
#Time in msec
#M	On Chip	Distributed	Speedup
"4096"	2.89663	1.413	2
"8192"	50656	2.766	2
"16384"	11.157	5.471	2

==> exp/gesummv/plot_gesummv.dat <==
#set size 0.6,0.5
#set size ratio 0.4
#set size 1.5,0.5
set term post eps enhanced color "Helvetica, 22”
#set key top left  maxrows 2 spacing 1 samplen 3 font "Helvetica, 16" #width -2.5
unset key

#Grid:
set style line 1 lc rgb '#A0A0A0' lt 0 lw 2
set grid back ls 1

#Histogram
set style data histogram
set style histogram cluster gap 1
set style fill solid 1 border 0


load '../color.pal'


#Labels 
set ylabel "Speedup over Single-FPGA" font "Helvetica, 18" offset 2,0,0
set xtics font "Helvetica,14" nomirror scale 0
set ytics font "Helvetica,14"

set output "../plots/gesummv.eps"
set yrange [0:3]
set ytics 1
NOYTICS = "set format y ''; unset ylabel"
YTICS = "set format y '%.0f'; set ylabel 'y'"

#original
#plot data and label on top
#plot "data.dat" u 2:xtic(1) ls 1  lw 2 fs pattern 4 title "Single-chip", "data.dat" u 3:xtic(1) ls 2 lw 2 fs pattern 2 title "SMI", '' u ($0+0.05):($2 + 5):(gprintf("%.1fx",$4)) with labels font "CMU Serif, 16" notitle
set multiplot layout 1,3 
set size 0.35,0.6
set lmargin at screen 0.15; set rmargin at screen 0.45
set boxwidth 1 absolute
set xlabel "Size [NxN]" font "Helvetica, 16" offset 0,0.5,0

plot "data.dat" u 4:xticlabel(1)  ls 1 fs pattern 2 notitle, '' u 0:4:(sprintf("%.1fms",$3)) with labels font "CMU Serif, 15" offset 0,1,0 notitle  
@NOYTICS;
set size 0.2,0.6
set lmargin at screen 0.47; set rmargin at screen 0.72
set boxwidth 1 absolute
set xlabel "Size [2048xM]" font "Helvetica, 16" offset 0,0.5,0

plot "data_n_fixed.dat" u 4:xticlabel(1)  ls 1 fs pattern 2 notitle, '' u 0:4:(sprintf("%1.1fms",$3)) with labels font "CMU Serif, 15" offset 0,1,0 notitle  
set size 0.3,0.6
@NOYTICS;
set lmargin at screen 0.74; set rmargin at screen 0.99
set boxwidth 1 absolute
set xlabel "Size [Nx2048]" font "Helvetica, 16" offset 0,0.5,0

plot "data_m_fixed.dat" u 4:xticlabel(1)  ls 1 fs pattern 2 notitle, '' u 0:4:(sprintf("%.1fms", $3)) with labels font "CMU Serif, 15" offset 0,1,0 notitle  

unset multiplot
system("pushd ../plots; ps2pdf -dEPSCrop gesummv.eps; rm gesummv.eps; pdfcrop gesummv.pdf gesummv.pdf; popd;")



==> exp/reduce/host_reduce_4_ranks.dat <==
#Reduce Host-Based: 4 ranks, the N elements are produced to RAM, copied to host, reduced and re-copied to device
#Nsent	AVG TIME (usec)	STDDEV	Conf 99 +-	Bandwidth (Gb/s)	Computation time no PCI-E (usec)	Bandwidth no PCI-E (Gbit\s)
1	79.3	40.3226	23.2623	0	60.5	0
2	76.6	41.812	24.1216	0	58.8	0
4	81.05	47.2953	27.2849	0	63.15	0
8	83.55	37.9427	21.8893	0	64.35	0
16	92.65	39.8614	22.9962	0	72.05	0
32	111.25	29.4514	16.9907	0	86.55	0
64	148.65	37.1083	21.408	0	118.05	0
128	233.5	38.225	22.0522	0	185.1	0
256	166.5	42.2995	24.4028	0.0458222	58.6	0.130194
512	199.05	40.9029	23.5971	0.0766581	86.95	0.175489
1024	217.65	46.46	26.803	0.140214	103.75	0.294145
2048	229.8	45.6175	26.317	0.265601	131.8	0.463089
4096	247.55	45.0838	26.0091	0.493114	146.85	0.831259
8192	295.7	39.7279	22.9193	0.825636	192.5	1.26826
16384	391.7	50.6153	29.2003	1.24657	250.6	1.94845
32768	600.1	95.5886	55.1456	1.62733	409.4	2.38535
65536	912.15	136.684	78.8538	2.14123	663.05	2.94567
131072	1594.15	213.995	123.455	2.45037	1238.15	3.15491
262144	2808.85	512.473	295.649	2.78139	2254.45	3.46537
524288	5239.5	608.724	351.176	2.98215	4364.2	3.58027
1048576	10169.9	986.387	569.052	3.07279	8626.7	3.62247

==> exp/reduce/host_reduce_8_ranks.dat <==
#Reduce Host-Based: 8 ranks, the N elements are produced to RAM, copied to host, reduced and re-copied to device
#Nsent	AVG TIME (usec)	STDDEV	Conf 99 +-	Bandwidth (Gb/s)	
1	98.3	44.7371	36.4996	0
2	95.8	44.7388	36.5009	0
4	98.6	52.597	42.9122	0
8	104.8	51.2422	41.8068	0
16	114.8	50.2967	41.0355	0
32	131.3	41.3692	33.7518	0
64	168.6	40.8612	33.3374	0
128	244.3	50.4382	41.1509	0
256	156.3	53.8146	43.9056	0.0488125
512	211.3	45.8956	37.4448	0.0722139
1024	215.6	41.673	33.9997	0.141547
2048	251.5	59.3384	48.4123	0.242685
4096	280.2	72.4124	59.079	0.435654
8192	353.5	81.9125	66.8297	0.690638
16384	439.3	76.8467	62.6967	1.1115
32768	653.4	104.034	84.8778	1.49459
65536	1067.9	253.264	206.63	1.82894
131072	1739.1	298.666	243.672	2.24613
262144	3105.7	468.641	382.349	2.51554
524288	5725.6	1131.59	923.231	2.72897
1048576	11080.3	2219.74	1811.01	2.82032

==> exp/reduce/smi_reduce_bus_4_ranks.dat <==
#Version with new CKs. Consecutive reads=8. 4 Ranks in a bus. 8 credits
#Nsent	AVG TIME (usec)	Stddev	Conf	Bandwidth (Gb/s)
1	37.4609	5.37777	4.38755
2	38.951	8.08638	6.59742
4	4.29E+01	18.5393	15.1256
8	41.0732	10.132	8.26636
16	44.3403	17.9817	14.6707
32	47.8236	10.6696	8.70499
64	62.3993	15.3824	12.55
128	87.2125	19.3124	15.7564
256	136.809	16.37	13.3558
512	233.766	15.209	12.4086
1024	429.522	19.298	15.7446
2048	814.42	15.8462	12.9284
4096	1584.77	19.0983	15.5817
8192	3127.22	14.7925	12.0687
16384	6191.63	20.6752	16.8682
32768	12342.7	20.9059	17.0564
65536	24727.5	28.5595	23.3008
131072	49160.4	36.6696	29.9175
262144	98821.7	29.361	23.9547
524288	197130	30.7353	25.0759
1048576	394686	63.7289	51.9943

==> exp/reduce/smi_reduce_bus_8_ranks.dat <==
#Version with new CKs. Consecutive reads=8. 4 Ranks in a bus. 8 credits
#Nsent	AVG TIME (usec)	Stddev	Conf	Bandwidth (Gb/s)
1	42.3637	4.64701	3.79135
2	45.5796	16.1987	13.216
4	46.5094	17.481	14.2622
8	45.3294	10.3464	8.44128
16	46.0016	10.4717	8.54356
32	59.3855	9.47822	7.73297
64	88.2523	18.2798	14.9139
128	142.212	10.9552	8.93798
256	248.307	12.0222	9.80851
512	461.845	13.3287	10.8745
1024	889.35	21.8575	17.8328
2048	1736.39	22.1937	18.1071
4096	3432.91	12.5538	10.2423
8192	6841.79	23.7474	19.3747
16384	13638.1	15.5416	12.6799
32768	27192.9	31.0493	25.3321
65536	54406.7	20.7468	16.9266
131072	108870	30.2379	24.6701
262144	217082	18.3171	14.9443
524288	434597	52.9858	43.2294
1048576	868624	80.5468	65.7156

==> exp/reduce/smi_reduce_torus_4_ranks.dat <==
#Version with new CKs. Consecutive reads=8. 4 Ranks in a torus (of 8). 8 credits
#Nsent	AVG TIME (usec)	Stddev	Conf	Bandwidth (Gb/s)
1	42.1835	20.1668	16.4535
2	39.7273	11.6749	9.52516
4	38.3808	4.35447	3.55267
8	40.3819	11.3432	9.25453
16	41.9447	11.0179	8.98914
32	49.2692	11.603	9.46651
64	60.1282	13.0523	10.6489
128	83.7678	10.9974	8.97242
256	136.123	19.5871	15.9805
512	234.997	22.512	18.3668
1024	417.336	14.4993	11.8295
2048	796.181	13.498	11.0126
4096	1551.06	14.0467	11.4603
8192	3059.86	12.65	10.3207
16384	6052.03	16.0082	13.0606
32768	12092.6	20.7731	16.9481
65536	24209.7	19.8816	16.2207
131072	48086.7	37.4073	30.5194
262144	96648.7	24.3741	19.8861
524288	192527	34.108	27.8276
1048576	386244	42.4727	34.6521

==> exp/reduce/smi_reduce_torus_8_ranks.dat <==
#Version with new CKs. Consecutive reads=8. 8 Ranks in a torus (of 8). 8 credits
#Nsent	AVG TIME (usec)	Stddev	Conf	Bandwidth (Gb/s)
1	41.0542	20.3788	16.6264	0.000725926
2	35.9816	3.49985	2.85542	0.00165653
4	36.9803	3.878	3.16393	0.00322359
8	43.3622	22.5529	18.4001	0.0054983
16	49.3747	24.6376	20.101	0.00965752
32	58.9378	21.754	17.7484	0.016181
64	82.3094	22.5959	18.4353	0.0231729
128	124.746	12.545	10.235	0.0305797
256	213.096	14.0145	11.434	0.0358027
512	394.725	28.486	23.2408	0.0386567
1024	738.894	14.1109	11.5126	0.0413017
2048	1437.72	12.8148	10.4552	0.0424526
4096	2840.27	12.8275	10.4655	0.0429783
8192	5632.48	11.9459	9.74627	0.0433451
16384	11229.5	11.8499	9.66798	0.0434822
32768	22430.4	11.8425	9.66191	0.0435374
65536	44844	11.1382	9.08727	0.0435538
131072	89679.4	30.0909	24.5502	0.043558
262144	179341	51.0935	41.6855	0.0435624
524288	358350	17.0498	13.9104	0.0436026
1048576	716910	129.609	105.744	0.0435898

==> exp/stencil/data.dat <==
#Scenario	Speedup	Time(sec)
"1 bank/1 FPGA"	1	0.254
"4 bank/1 FPGA"	3.5	0.072
"1 bank/4 FPGA"	3.5	0.072
"4 bank/4 FPGA"	12.3	0.02
"4 bank/8 FPGA"	23.1	0.011

==> exp/stencil/data_smi.dat <==
#Execution time in msecs. The designs runs at a very similar frequency
#NxN	Time 4 Ranks(msec)	Time 8 ranks
"1K"	2.90421 	2.89169
"2K"	5.885835	5.48962
"4K"	19.3924	11.93525
"8K"	71.12285	37.50005
"16K"	280.8405	141.002




==> exp/stencil/time_per_point.dat <==
#computation time per point. Strong scaling of our implementation
#Grid Size	Time 4 Ranks (nsec)	Time 8 Ranks (nsec) Speedup
"1024x1024"	2.769670486	2.757730484	1
"2048x2048"	1.403292418	1.3088274	1.07
"4096x4096"	1.155877113	0.7113963366	1.62
"8192x8192"	1.059813052	0.5587942898	1.89
"16384x16384"	1.04621239	0.5252733827	1.99
